2d QCD and Integrability, Part I: 't Hooft model

We study analytic properties and integrable structures of the meson spectrum in large $N_c$ QCD$_2$. We show that the integral equation that determines the masses of the mesons, often called the 't Hooft equation, is equivalent to finding solutions to a TQ-Baxter equation. Our analysis extends some of previous results by Fateev et al.\ to general quark masses $m=m_1=m_2$, as a perturbative series of the mass parameter. This reformulation, together with its relation to an inhomogeneous Fredholm equation, makes accessible the analytic structure of the spectrum in the complex plane of the quark masses. We also comment on applications of our techniques to non-perturbative topological string partition functions.

==> fig/points.csv <==
-1.0000000000000009,0
-1.8952822889285312,-3.7194361398885327
-2.180218061090904,-6.932966534415899
-2.360582098638993,-10.107303052842575
-2.4929533152414365,-13.268063298906345
-2.5975816913297196,-16.42238272018715
-2.6841010890157273,-19.57310145276269
-2.7578613631380784,-22.721588776091426
-2.822144156991795,-25.868591092949924
-2.879108381246001,-29.01455192634258
-2.930250325358624,-32.159752307639025

